Variational Adversarial Active Learning

Active learning aims to develop label-efficient algorithms by sampling the most representative queries to be labeled by an oracle. We describe a pool-based semi-supervised active learning algorithm that implicitly learns this sampling mechanism in an adversarial manner. Unlike conventional active learning algorithms, our approach is task agnostic, i.e., it does not depend on the performance of the task for which we are trying to acquire labeled data. Our method learns a latent space using a variational autoencoder (VAE) and an adversarial network trained to discriminate between unlabeled and labeled data. The mini-max game between the VAE and the adversarial network is played such that while the VAE tries to trick the adversarial network into predicting that all data points are from the labeled pool, the adversarial network learns how to discriminate between dissimilarities in the latent space. We extensively evaluate our method on various image classification and semantic segmentation benchmark datasets and establish a new state of the art on $\text{CIFAR10/100}$, $\text{Caltech-256}$, $\text{ImageNet}$, $\text{Cityscapes}$, and $\text{BDD100K}$. Our results demonstrate that our adversarial approach learns an effective low dimensional latent space in large-scale settings and provides for a computationally efficient sampling method. Our code is available at https://github.com/sinhasam/vaal.

==> removeCommentsAndCollectFiles.sh_REMOVE_THIS.txt <==
#/bin/bash
# ./removeCommentsAndCollectFiles.sh main.tex submissionFiles/

# This script has to be run from the folder of your main latex file, e.g. main.tex
# It will run pdflatex and bibtex and copy files you need for arXiv in the output folder
# Note that it will copy the .bbl file rather than the .bib file as required by arXiv
# Note further that this script only removes %-comments, not \comments{} or similar
# for checking, but do not do with final version
# cd submissionFiles/
# pdflatex main; bibtex main; pdflatex main;pdflatex main;

if test "$#" -ne 2; then
echo "$0 main.tex submissionFiles/"
echo "This script has to be run from the folder of your main latex file, e.g. main.tex"
echo "It will run pdflatex and bibtex and copy files you need for arXiv in the output folder"
echo "Note that it will copy the .bbl file rather than the .bib file as required by arXiv"
echo "Note further that this script only removes %-comments, not \comments{} or similar"
exit 1
fi

pdflatex -recorder $1
fileName=${1%.*}

outFolder=${2}
fileName=${1%.*}
bibtex $fileName
fileList="${fileName}.fls"
mkdir -p $outFolder
for f in `grep -E "{cls|jpg|png|tex|pdf|bbl|clo|bst|sty}$" $fileList | grep -v "INPUT /" | grep -E -v "PWD|${fileName}.pdf|OUPUT" | sed "s/INPUT //g" | sed "s/\.\///g" | sort | uniq`
do
fileName=`basename $f`
folder=${f%%$fileName}
#echo $folder
mkdir -p $outFolder/$folder
cp $f $outFolder/$folder
done
echo $outFolder

for f in `find $outFolder -name '*.tex'`
do
f2=${f}.tex
perl -pe 's/(^|[^\\])%.*/\1%/' <$f> ${f2}
rm $f
mv $f2 $f
done 

cp *.bst $outFolder
cp *.cls $outFolder
cp *.sty $outFolder
cp *.bbl $outFolder
#cp *.bib $outFolder

